Accelerating science with human versus alien artificial intelligences

Data-driven artificial intelligence models fed with published scientific findings have been used to create powerful prediction engines for scientific and technological advance, such as the discovery of novel materials with desired properties and the targeted invention of new therapies and vaccines. These AI approaches typically ignore the distribution of human prediction engines -- scientists and inventor -- who continuously alter the landscape of discovery and invention. As a result, AI hypotheses are designed to substitute for human experts, failing to complement them for punctuated collective advance. Here we show that incorporating the distribution of human expertise into self-supervised models by training on inferences cognitively available to experts dramatically improves AI prediction of future human discoveries and inventions. Including expert-awareness into models that propose (a) valuable energy-relevant materials increases the precision of materials predictions by ~100%, (b) repurposing thousands of drugs to treat new diseases increases precision by 43%, and (c) COVID-19 vaccine candidates examined in clinical trials by 260%. These models succeed by predicting human predictions and the scientists who will make them. By tuning AI to avoid the crowd, however, it generates scientifically promising "alien" hypotheses unlikely to be imagined or pursued without intervention, not only accelerating but punctuating scientific advance. By identifying and correcting for collective human bias, these models also suggest opportunities to improve human prediction by reformulating science education for discovery.

==> TikzScripts/AAI_SP_data/COVID19_leastAI_ScoreMeans.csv <==
0.8508721644418966, 0.6559352223405126, 0.9786258291704201, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.5390487531180349, 0.5636454835803784, 0.382733448491924, 0.3599316190320203, 0.43343995529585183, 0.3520622600986419, 0.527943996227257, 0.46434420955344713, 0.3845379242152643, 0.40047376833880804, 0.416573794832172, 0.532852892201021
0.5275161739415282, 0.38338383424780936, 0.18628695438539022, 0.5527074859643855, 0.37923184014413236, 0.4777022538876605, 0.33056260748505445, 0.39024142946835605, 0.5134416807498455, 0.4962626841670327, 0.4469092075451096, 0.48364652299628963
0.0, 0.0, 0.0, 0.48505445909425926, 0.0, 0.0, 0.587666857751208, 1.0, 0.4227336008516911, 0.33338792891655067, 0.4637212349520924, 0.6996969945131439
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.5053640160511015, 0.20661698468593892
0.45674664919608, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.32781917942838423

==> TikzScripts/AAI_SP_data/COVID19_leastAI_highscoreratios.csv <==
0.625,  0.375, 0.5,    0.0,    0.0,    0.0,    0.0,    0.0,    0.0,    0.0,    0.0,    0.0
0.2162,  0.275, 0.0233, 0.05,    0.0588, 0.1667, 0.069,  0.0357, 0.0,    0.0,    0.435,  0.11
0.0,  0.0,   0.0,    0.22,   0.0667,    0.0,    0.05,   0.0476, 0.0455, 0.0455, 0.0833, 0.19
0.0,  0.0,   0.0,    0.0,    0.0,    0.0,    0.0,    1.,    0.0,    0.0,    0.0,    0.0
0.0,  0.0,   0.0,    0.0,    0.0,    0.0,    0.0,    0.0,    0.0,    0.0,    0.0,    0.0
0.0,  0.0,   0.0,    0.0,    0.0,    0.0,    0.0,    0.0,    0.0,    0.0,    0.0,    0.0

==> TikzScripts/AAI_SP_data/COVID19_leastAI_precs.csv <==
0.1, 0.1, 0.06, 0.04, 0.02, 0.04, 0.04, 0.04, 0.04, 0.04, 0.02, 0.04

==> TikzScripts/AAI_SP_data/COVID19_leastAI_spds.csv <==
0.16,  0.16, 0.04,  0.0,  0.0,  0.0,  0.0,  0.0,  0.0,  0.0,  0.0,  0.0
0.74,  0.8,  0.86,  0.8,  0.68, 0.62, 0.58, 0.56, 0.54, 0.54, 0.46, 0.36
0.04,  0.04, 0.08,  0.18, 0.3,  0.36, 0.4,  0.42, 0.44, 0.44, 0.48, 0.52
0.0,  0.0,  0.02,  0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.04, 0.06
0.0,  0.0,  0.0,   0.0,  0.0,  0.0,  0.0,  0.0,  0.0,  0.0,  0.02, 0.02
0.06,  0.0,  0.0,   0.0,  0.0,  0.0,  0.0,  0.0,  0.0,  0.0,  0.0,  0.04

==> TikzScripts/AAI_SP_data/THR_TrPr_pfmeans.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
17.071684225031913, 15.81811712043922, 10.183168938485142, 9.84870926976676, 9.84870926976676, 16.222013546986165, 16.222013546986165, 16.222013546986165, 16.222013546986165, 16.222013546986165, 16.222013546986165, -1.0
16.70728933176201, 16.424435177978072, 13.557179031981775, 14.536334419932146, 15.590046699336852, 15.708421399463385, 15.708421399463385, 15.708421399463385, 15.708421399463385, 15.708421399463385, 15.708421399463385, 13.368513192449315
36.222591585744674, 36.222591585744674, 26.076601984506567, 26.35410107706668, 27.726442609901657, 58.595546602971886, -1.0, -1.0, -1.0, -1.0, -1.0, 12.112187776217326
0.0, 0.0, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 6.5520091976674975]
-1.0, 33.24358791408521, 32.83784472252953, 28.202726635267403, 28.202726635267403, 25.81826695740035, 25.81826695740035, 25.81826695740035, 25.81826695740035, 25.81826695740035, 25.81826695740035, 16.71222035446962

==> TikzScripts/AAI_SP_data/THR_TrPr_precs.csv <==
0.48, 0.52, 0.24, 0.2 , 0.2 , 0.14, 0.14, 0.14, 0.14, 0.14, 0.14, 0.

==> TikzScripts/AAI_SP_data/THR_TrPr_spds.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.6976744186046512, 0.72, 0.24, 0.26, 0.26, 0.28, 0.28, 0.28, 0.28, 0.28, 0.28, 0.1
0.20930232558139536, 0.2, 0.38, 0.34, 0.32, 0.32, 0.32, 0.32, 0.32, 0.32, 0.32, 0.36
0.06976744186046512, 0.06, 0.18, 0.14, 0.16, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.22
0.0, 0.0, 0.06, 0.06, 0.04, 0.04, 0.04, 0.04, 0.04, 0.04, 0.04, 0.04
0.023255813953488372, 0.02, 0.14, 0.2, 0.22, 0.26, 0.26, 0.26, 0.26, 0.26, 0.26, 0.28

==> TikzScripts/AAI_SP_data/THR_highpfratios.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.4444444444444444, 0.4, 0.375, 0.2857142857142857, 0.2857142857142857, 0.2857142857142857, 0.2857142857142857, 0.2857142857142857, 0.2857142857142857, 0.2857142857142857, 0.2857142857142857, 0.0
0.4, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.5
0.6666666666666666, 0.6666666666666666, 0.5, 0.5, 0.5, 1.0, -1.0, -1.0, -1.0, -1.0, -1.0, 0.0
0.0, 0.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 0.0
-1.0, 1.0, 1.0, 0.75, 0.6, 0.6, 0.6, 0.6, 0.6, 0.6, 0.6, 0.3333333333333333

==> TikzScripts/AAI_SP_data/THR_noappr_sp_pfmeans.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
15.81811712043922, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
16.424435177978072, 15.092057660454778, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
36.222591585744674, 19.311442583726215, 18.587249499218586, 17.730118305530805, 19.311442583726215, 19.311442583726215, 23.101479007869127, 32.58757148192592, 0.0, 0.0, 0.0
0.0, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 17.644210088218873, 18.833579994686545, 18.71037988883194, 25.936039509606328, 0.0
33.24358791408521, 32.83784472252953, 26.20201101962706, 26.20201101962706, 24.00336970473117, 21.59435026481203, 21.59435026481203, 21.59435026481203, 19.93409050841975, 19.93409050841975, 10.894426815491798

==> TikzScripts/AAI_SP_data/THR_noappr_sp_precs.csv <==
0.52, 0.28, 0.1 , 0.12, 0.12, 0.12, 0.1 , 0.08, 0.06, 0.08, 0.

==> TikzScripts/AAI_SP_data/THR_noappr_sp_spds.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.72, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.2, 0.4, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.06, 0.36, 0.6, 0.56, 0.48, 0.38, 0.24, 0.04, 0.0, 0.0, 0.0
0.0, 0.06, 0.1, 0.1, 0.12, 0.16, 0.2, 0.28, 0.2, 0.04, 0.0
0.02, 0.18, 0.3, 0.34, 0.4, 0.46, 0.56, 0.68, 0.8, 0.96, 1.0

==> TikzScripts/AAI_SP_data/THR_pfmeans.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
17.071684225031913, 15.81811712043922, 16.503177680324175, 14.99984859936669, 16.133145603966113, 16.222013546986165, 16.222013546986165, 16.222013546986165, 16.222013546986165, 16.222013546986165, 16.222013546986165, 6.619750082054258
16.70728933176201, 16.424435177978072, 12.52490400720998, 18.6526957695756, 16.917230781253576, 15.708421399463385, 15.708421399463385, 15.708421399463385, 15.708421399463385, 15.708421399463385, 15.708421399463385, 11.879177646042171
36.222591585744674, 36.222591585744674, 23.47426968489285, 27.726442609901653, 30.41677114267225, 58.595546602971886, -1.0, -1.0, -1.0, -1.0, -1.0, 8.786760462213445
0.0, 0.0, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 25.936039509606328, 6.5520091976674975
-1.0, 33.24358791408521,  32.83784472252953, 28.202726635267403, 25.81826695740035, 25.81826695740035, 25.81826695740035, 25.81826695740035, 25.81826695740035, 25.81826695740035, 25.81826695740035, 12.74868606239776

==> TikzScripts/AAI_SP_data/THR_precs.csv <==
0.48, 0.52, 0.3,  0.2,  0.14, 0.12, 0.12, 0.12, 0.12, 0.12, 0.12, 0.

==> TikzScripts/AAI_SP_data/THR_spds.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.6976744186046512, 0.72, 0.26, 0.3, 0.3, 0.28, 0.28, 0.28, 0.28, 0.28, 0.28, 0.1
0.20930232558139536, 0.2, 0.36, 0.3, 0.28, 0.3, 0.3, 0.3, 0.3, 0.3, 0.3, 0.34
0.06976744186046512, 0.06, 0.18, 0.14, 0.12, 0.12, 0.12, 0.12, 0.12, 0.12, 0.12, 0.12
0.0, 0.0, 0.06, 0.06, 0.06, 0.04, 0.04, 0.04, 0.04, 0.04, 0.04, 0.04
0.023255813953488372, 0.02, 0.14, 0.2, 0.24, 0.26, 0.26, 0.26, 0.26, 0.26, 0.26, 0.4

==> TikzScripts/AAI_SP_data/geometric_THR/SPdW2V_pfmeans.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
15.81811712043922, 7.816232983848223, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
16.424435177978072, 16.70728933176201, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
36.222591585744674, 33.339220319735006, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.0, 25.936039509606328, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
33.24358791408521, 21.59435026481203, 19.93409050841975, 19.93409050841975, 19.93409050841975, 19.93409050841975, 19.93409050841975, 19.93409050841975, 19.93409050841975, 19.93409050841975, 10.894426815491798

==> TikzScripts/AAI_SP_data/geometric_THR/noappr_pfmeans.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
75.99513956807385, 75.99513956807385, 80.25830237115385, 87.7914922631541, 91.16799478187222, 98.63098989935567, 100, 100, 0.0, 0.0, 0.0
64.32544216775398, 64.32544216775398, 63.56693007788865, 62.82951310766681, 63.56693007788865, 64.32544216775398, 65.58164482324092, 100, 0.0, 0.0, 0.0
59.78676564417202, 59.78676564417202, 59.78676564417202, 54.998953361093285, 53.35151412502722, 51.749195092887604, 51.749195092887604, 51.749195092887604, 68.73126158369817, 0.0, 0.0
0.0, 0.0, 45.592722187540645, 42.64860800643396, 42.64860800643396, 42.64860800643396, 31.06840014159838, 31.068400141598385, 32.407236901034665, 18.395692081664397, 0.0
0.0, 0.0, 41.007084683075135, 38.41925242674516, 33.9570997573267, 29.35612909908275, 23.042410580987525, 16.477199854435682, 13.4140788322311, 12.590273043790496, 9.847118486525035

==> TikzScripts/AAI_SP_data/geometric_THR/noappr_precs.csv <==
0.28, 0.28, 0.24, 0.24, 0.24, 0.24, 0.16, 0.06, 0.04, 0.04, 0.04

==> TikzScripts/AAI_SP_data/geometric_THR/noappr_spds.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.52, 0.52, 0.44, 0.34, 0.3, 0.22, 0.04, 0.02, 0.0, 0.0, 0.0
0.38, 0.38, 0.4, 0.42, 0.4, 0.38, 0.34, 0.06, 0.0, 0.0, 0.0
0.1, 0.1, 0.1, 0.14, 0.16, 0.18, 0.18, 0.18, 0.02, 0.0, 0.0
0.0, 0.0, 0.02, 0.04, 0.04, 0.04, 0.1, 0.1, 0.08, 0.02, 0.0
0.0, 0.0, 0.04, 0.06, 0.1, 0.18, 0.34, 0.64, 0.9, 0.98, 1.0

==> TikzScripts/AAI_SP_data/harmonic_THR/SPdW2V_pfmeans.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
14.999634219187048, 15.255221849926425, 18.862407047201355, 6.066151255721183, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
15.6109101016659, 13.527545497716364, 15.575902831686903, 16.018303087514862, 16.049087599877677, 16.460261611463785, 0.0, 0.0, 0.0, 0.0, 0.0
36.222591585744674, 33.339220319735006, 27.118975392262524, 23.101479007869127, 19.311442583726215, 17.730118305530805, 23.47426968489285, 36.222591585744674, 0.0, 0.0, 0.0
0.0, 0.0, 25.936039509606328, 25.936039509606328, 18.605483953109427, 18.771024578540526, 18.771024578540526, 18.605483953109427, 18.395692081664397, 0.0, 0.0
33.24358791408521, 33.24358791408521, 32.83784472252953, 21.59435026481203, 19.93409050841975, 12.501750584628388, 12.405321416264048, 11.443866031302216, 10.913884694843933, 10.870687567090258, 9.847118486525035

==> TikzScripts/AAI_SP_data/harmonic_THR/SPdW2V_precs.csv <==
0.48, 0.52, 0.46, 0.32, 0.28, 0.2 , 0.1 , 0.08, 0.04, 0.04, 0.04

==> TikzScripts/AAI_SP_data/harmonic_THR/SPdW2V_spds.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.68, 0.52, 0.32, 0.04, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.24, 0.38, 0.5, 0.62, 0.56, 0.2, 0.0, 0.0, 0.0, 0.0, 0.0
0.06, 0.08, 0.1, 0.14, 0.18, 0.2, 0.12, 0.06, 0.0, 0.0, 0.0
0.0, 0.0, 0.02, 0.02, 0.06, 0.14, 0.14, 0.06, 0.02, 0.0, 0.0
0.02, 0.02, 0.06, 0.18, 0.2, 0.46, 0.74, 0.88, 0.98, 1.0, 1.0

==> TikzScripts/AAI_SP_data/harmonic_THR/noappr_pfmeans.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
75.99513956807385, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
64.32544216775398, 58.699475707191276, 78.0908881405526, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
59.78676564417202, 47.006802644048854, 38.828498040248284, 37.26687922052534, 43.004423481501384, 53.35151412502722, 0.0, 0.0, 0.0, 0.0, 0.0
0.0, 42.64860800643396, 31.068400141598385, 31.06840014159838, 26.028092295624873, 23.01110144363563, 23.011101443635628, 25.161897460459322, 13.504090429809558, 18.395692081664397, 0.0
0.0, 30.525544454471603, 23.588975468956683, 21.28265591355853, 18.08492972873628, 16.187730375414606, 14.21085650735716, 13.4140788322311, 12.998500323783304, 12.590273043790496, 9.847118486525035

==> TikzScripts/AAI_SP_data/harmonic_THR/noappr_precs.csv <==
0.28, 0.14, 0.08, 0.08, 0.04, 0.04, 0.04, 0.04, 0.04, 0.04, 0.04

==> TikzScripts/AAI_SP_data/harmonic_THR/noappr_spds.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.52, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.38, 0.56, 0.14, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.1, 0.24, 0.44, 0.5, 0.32, 0.16, 0.0, 0.0, 0.0, 0.0, 0.0
0.0, 0.04, 0.1, 0.1, 0.14, 0.18, 0.18, 0.1, 0.06, 0.02, 0.0
0.0, 0.16, 0.32, 0.4, 0.54, 0.66, 0.82, 0.9, 0.94, 0.98, 1.0

==> TikzScripts/AAI_SP_data/ranking_THR/SPdW2V_pfmeans.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
14.999634219187048, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
15.6109101016659, 16.372745600377847, 16.958919492380794, 15.126024200618222, 17.793086200536102, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
36.222591585744674, 23.101479007869127, 19.311442583726215, 16.82823768134223, 13.446617290799637, 12.692659838020457, 12.912992589100337, 13.446617290799637, 13.553154809714291, 17.617575400457273, 0.0
0.0, 25.936039509606328, 25.936039509606328, 25.936039509606328, 18.83357999468655, 18.83357999468655, 16.28191466937457, 16.415446651179003, 17.802098086572745, 16.601270043418562, 0.0
33.24358791408521, 32.83784472252953, 25.81826695740035, 24.00336970473117, 21.59435026481203, 21.59435026481203, 21.59435026481203, 19.93409050841975, 19.93409050841975, 12.501750584628388, 9.847118486525035

==> TikzScripts/AAI_SP_data/ranking_THR/SPdW2V_precs.csv <==
0.48, 0.32, 0.32, 0.32, 0.18, 0.14, 0.14, 0.14, 0.14, 0.12, 0.04

==> TikzScripts/AAI_SP_data/ranking_THR/SPdW2V_spds.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.68, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.24, 0.78, 0.7, 0.52, 0.08, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.06, 0.14, 0.18, 0.32, 0.62, 0.7, 0.68, 0.62, 0.58, 0.3, 0.0
0.0, 0.02, 0.02, 0.02, 0.12, 0.12, 0.14, 0.18, 0.22, 0.24, 0.0
0.02, 0.06, 0.1, 0.14, 0.18, 0.18, 0.18, 0.2, 0.2, 0.46, 1.0

==> TikzScripts/AAI_SP_data/ranking_THR/noappr_pfmeans.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
75.99513956807385, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
64.32544216775398, 56.340265959208494, 62.82951310766681, 73.76237631964527, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
59.78676564417202, 47.006802644048854, 39.39687502375574, 35.394615637787844, 32.577672088963496, 32.948310765077615, 33.318760749105174, 34.964202711242855, 36.302798946844376, 45.79152116141793, 0.0
0.0, 42.64860800643396, 37.07775184082475, 34.23657715658188, 31.068400141598385, 31.068400141598385, 31.068400141598385, 31.068400141598385, 28.45198763355276, 23.011101443635628, 0.0
0.0, 38.41925242674516, 33.9570997573267, 30.525544454471603, 29.35612909908275, 28.121959698433137, 27.046250750712645, 24.1399360718497, 23.042410580987525, 17.745965424048013, 9.847118486525035

==> TikzScripts/AAI_SP_data/ranking_THR/noappr_precs.csv <==
0.28, 0.16, 0.14, 0.12, 0.08, 0.08, 0.08, 0.08, 0.08, 0.04, 0.04

==> TikzScripts/AAI_SP_data/ranking_THR/noappr_spds.csv <==
0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  
0.52, 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  
0.38, 0.66, 0.42, 0.18, 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0 
0.1 , 0.24, 0.42, 0.58, 0.72, 0.7 , 0.68, 0.6 , 0.54, 0.26, 0.0
0.0  , 0.04, 0.06, 0.08, 0.1 , 0.1 , 0.1 , 0.1 , 0.12, 0.18, 0.0
0.0 , 0.06, 0.1 , 0.16, 0.18, 0.2 , 0.22, 0.3 , 0.34, 0.56, 1.

==> TikzScripts/AAI_SP_data/vanderwaerden_COVID/SPdW2V_precs.csv <==
0.1 , 0.1 , 0.06, 0.04, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.0 

==> TikzScripts/AAI_SP_data/vanderwaerden_COVID/SPdW2V_scoremeans.csv <==
0.94092764, 0.93647591, 0.73706897, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.58282511, 0.59848702, 0.59917569, 0.55027425, 0.11601247, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.57148753, 0.51623258, 0.57215418, 0.54647377, 0.59899925, 0.63244885, 0.63244885, 0.63244885, 0.63244885, 0.63244885, 0.63496984
0.0, 0.0, 0.0, 0.0, 0.56488445, 0.56488445, 0.56488445, 0.56488445, 0.56488445, 0.56488445, 0.56488445
0.0, 0.0, 0.0, 0.0, 0.24064563, 0.24064563, 0.24064563, 0.24064563, 0.24064563, 0.24064563, 0.24064563
0.0, 0.0, 0.0, 0.0, 1., 1., 1., 1., 1., 1., 1.

==> TikzScripts/AAI_SP_data/vanderwaerden_COVID/SPdW2V_spds.csv <==
0.16, 0.12, 0.04, 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0
0.8 , 0.82, 0.68, 0.42, 0.08, 0.0  , 0.0  , 0.0  , 0.0  , 0.0  , 0.0
0.04, 0.06, 0.26, 0.56, 0.82, 0.9 , 0.9 , 0.9 , 0.9 , 0.9 , 0.9 
0.0  , 0.0  , 0.02, 0.02, 0.04, 0.04, 0.04, 0.04, 0.04, 0.04, 0.04
0.0  , 0.0  , 0.0  , 0.0  , 0.02, 0.02, 0.02, 0.02, 0.02, 0.02, 0.02
0.0  , 0.0  , 0.0  , 0.0  , 0.04, 0.04, 0.04, 0.04, 0.04, 0.04, 0.04

==> TikzScripts/AAI_SP_data/vanderwaerden_THR/SPdW2V_perclogs.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.82022, 0.74073, 0.61855, 0.39546, 0.15617, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.46616, 0.56602, 0.63512, 0.68241, 0.58404, 0.27908, 0.0, 0.0, 0.0, 0.0, 0.0
0.20312, 0.24335, 0.27908, 0.39546, 0.50831, 0.60154, 0.46616, 0.24335, 0.0, 0.0, 0.0
0.0, 0.0, 0.09726, 0.09726, 0.31153, 0.42021, 0.46616, 0.46616, 0.34143, 0.0, 0.0
0.09726, 0.09726, 0.20312, 0.34143, 0.42021, 0.54743, 0.71218, 0.82022, 0.92604, 1.0, 1.0

==> TikzScripts/AAI_SP_data/vanderwaerden_THR/SPdW2V_pfmeans.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
14.999634219187048, 15.564257264081752, 15.81811712043922, 21.029852994445175, 6.066151255721183, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
15.6109101016659, 14.860627651898406, 13.091633899173168, 15.258018137572519, 14.196141722222395, 16.70728933176201, 0.0, 0.0, 0.0, 0.0, 0.0
36.222591585744674, 33.339220319735006, 27.118975392262524, 19.311442583726215, 18.72896940347172, 15.377974557114342, 21.602995314447266, 33.339220319735006, 0.0, 0.0, 0.0
0.0, 0.0, 25.936039509606328, 25.936039509606328, 18.833579994686545, 19.33317420481517, 16.601270043418562, 16.601270043418562, 18.771024578540526, 0.0, 0.0
33.24358791408521, 33.24358791408521, 32.83784472252953, 24.00336970473117, 19.93409050841975, 15.689649194347307, 13.1999849577545, 13.074953280311286, 11.567808619963385, 10.870687567090258, 9.847118486525035

==> TikzScripts/AAI_SP_data/vanderwaerden_THR/SPdW2V_precs.csv <==
0.48, 0.52, 0.48, 0.44, 0.32, 0.22, 0.1 , 0.1 , 0.04, 0.04, 0.04

==> TikzScripts/AAI_SP_data/vanderwaerden_THR/SPdW2V_spds.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.68, 0.56, 0.4, 0.18, 0.04, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.24, 0.34, 0.42, 0.48, 0.36, 0.1, 0.0, 0.0, 0.0, 0.0, 0.0
0.06, 0.08, 0.1, 0.18, 0.28, 0.38, 0.24, 0.08, 0.0, 0.0, 0.0
0.0, 0.0, 0.02, 0.02, 0.12, 0.2, 0.24, 0.24, 0.14, 0.0, 0.0
0.02, 0.02, 0.06, 0.14, 0.2, 0.32, 0.52, 0.68, 0.86, 1.0, 1.0

==> TikzScripts/AAI_SP_data/vanderwaerden_THR/noappr_pfmeans.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
75.99513956807385, 84.40159214158021, 89.47273135083752, 100, 100, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
64.32544216775398, 62.82951310766681, 63.56693007788865, 64.32544216775398, 67.88400058618502, 100, 0.0, 0.0, 0.0, 0.0, 0.0
59.78676564417202, 54.998953361093285, 51.749195092887604, 47.006802644048854, 42.201929632613535, 37.790953082976145, 43.004423481501384, 59.78676564417202, 0.0, 0.0, 0.0
0.0, 45.592722187540645, 42.64860800643396, 34.23657715658188, 34.23657715658188, 31.068400141598385, 28.45198763355276, 26.42619054070806, 31.068400141598385, 0.0, 0.0
0.0, 41.007084683075135, 38.41925242674516, 30.525544454471603, 24.73038958452082, 21.833768234516565, 17.745965424048013, 14.873041148329417, 13.4140788322311, 12.393038382332339, 9.847118486525035

==> TikzScripts/AAI_SP_data/vanderwaerden_THR/noappr_precs.csv <==
0.28, 0.24, 0.24, 0.22, 0.12, 0.08, 0.04, 0.02, 0.04, 0.04, 0.04

==> TikzScripts/AAI_SP_data/vanderwaerden_THR/noappr_spds.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.52, 0.38, 0.32, 0.14, 0.02, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.38, 0.42, 0.4, 0.38, 0.28, 0.04, 0.0, 0.0, 0.0, 0.0, 0.0
0.1, 0.14, 0.18, 0.24, 0.34, 0.48, 0.32, 0.1, 0.0, 0.0, 0.0
0.0, 0.02, 0.04, 0.08, 0.08, 0.1, 0.12, 0.14, 0.1, 0.0, 0.0
0.0, 0.04, 0.06, 0.16, 0.28, 0.38, 0.56, 0.76, 0.9, 1.0, 1.0

==> TikzScripts/GT/THR/ScoreMeans.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
11.55856, 19.69558, 22.78726, 14.017, 15.85829, 12.01683, 13.29063, 16.07408, 17.72922, 16.80044, 13.38123, 12.68328, 18.13554, 15.19271, 16.03594, 17.19139, 20.75043
18.35877, 4.59409, 15.09207, 5.59615, 8.36867, 12.24748, 4.03803, -1.0, 15.61036, 17.12437, 35.67119, 8.84122, 7.32619, 9.63409, 21.80115, 21.70861, 12.34638
43.49263, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, -1.0, 0.0, 0.0, 0.0, 0.0, -1.0, 0.0, 0.0, 0.0, 26.40701
-1.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0

==> TikzScripts/GT/THR/logpercs.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.8515, 0.89715, 0.87829, 0.89227, 0.8729, 0.97099, 0.89732, 0.95579, 0.90759, 0.91564, 0.93634, 0.9518, 0.91395, 0.91837, 0.91206, 0.89668, 0.9193
0.43391, 0.40984, 0.44845, 0.42021, 0.45879, 0.19512, 0.40945, 0.21126, 0.38658, 0.36758, 0.31341, 0.26628, 0.35148, 0.36092, 0.37617, 0.41085, 0.34331
0.15217, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.1016, 0.0, 0.0, 0.0, 0.0, 0.07799, 0.0, 0.0, 0.0, 0.06234
0.0946, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0

==> TikzScripts/Unstudied_SP_data/COVID19_ScoreMeans.csv <==
1.
0.89073932
0.67437463
0.67505521
0.25664226
1.06647378

==> TikzScripts/Unstudied_SP_data/COVID19_logsizes.csv <==
4.8598
7.9252
5.3799
1.0986
0.0000001
0.6931

==> TikzScripts/Unstudied_SP_data/COVID19_ratios.csv <==
0.49612
0.3988
0.1567
0.3333
0.0
0.0493

==> TikzScripts/Unstudied_SP_data/multiYear_Unstudied_ScoreMeans.csv <==
15.36186, 14.27739, 14.92231, 15.78005, 15.18482, 15.24809, 15.2882, 14.17617, 13.55419, 13.98556, 14.22535, 15.11985, 15.52035, 14.95203, 15.12999, 15.22821, 15.73083
13.09079, 12.93644, 12.56039, 12.09017, 11.90278, 11.85252, 11.93073, 12.04014, 12.01829, 12.12587, 11.99328, 11.96823, 12.11422, 12.13411, 12.26969, 12.35424, 12.31037
10.94087, 10.60409, 10.51678, 10.65096, 10.60146, 11.2449, 11.0799, 10.97052, 10.81797, 10.93751, 10.57029, 10.68081, 10.75779, 10.78438, 10.85801, 10.78997, 10.56853
9.90994, 9.96219, 10.22847, 10.13804, 10.9299, 11.14166, 8.09131, 9.97006, 7.7006, 8.41878, 10.67189, 10.54471, 13.04776, 12.01747, 13.3898, 10.59872, 11.12481
12.96809, 10.57572, 10.42588, 6.87562, 5.71694, 11.40522, 15.89338, 13.73469, 10.85025, 9.47034, 9.93243, 7.72258, 13.88893, 11.72503, 6.36249, 12.81099, 7.44823
10.63848, 11.32488, 8.80676, 11.02037, 12.82372, 11.86853, 12.84682, 9.25285, 9.90681, 9.96844, 10.23161, 9.59027, 8.63279, 8.34019, 9.3315, 9.39512, 7.95194

==> TikzScripts/Unstudied_SP_data/multiYear_Unstudied_logsizes.csv <==
5.54518, 5.80814, 6.01616, 6.22851, 6.44095, 6.43935, 6.53379, 6.61607, 6.64249, 6.64249, 6.7178, 6.74876, 6.7178, 6.87936, 7.03791, 7.15305, 7.28551
8.38092, 8.62119, 8.88876, 9.18564, 9.34888, 9.40203, 9.47147, 9.52843, 9.54173, 9.57776, 9.60676, 9.64543, 9.60609, 9.69634, 9.77292, 9.85582, 9.90534
8.77462, 8.97436, 9.13227, 9.23922, 9.35149, 9.37467, 9.4123, 9.46692, 9.5137, 9.52032, 9.54345, 9.58025, 9.52807, 9.5808, 9.62185, 9.63004, 9.66282
7.14283, 7.13409, 7.0184, 6.8742, 6.88857, 6.82002, 6.79347, 6.77422, 6.90174, 6.7417, 6.78559, 6.74524, 6.68461, 6.65929, 6.75227, 6.6695, 6.73102
4.67283, 4.8752, 5.1299, 4.86753, 4.68213, 4.59512, 4.59512, 4.59512, 4.49981, 4.5326, 4.56435, 4.23411, 4.44265, 4.49981, 4.41884, 4.46591, 4.36945
6.03069, 5.99894, 5.87774, 5.78383, 5.75257, 5.80814, 5.80814, 5.94017, 5.88332, 5.81711, 5.92426, 5.87212, 5.78996, 5.78074, 5.92426, 5.92693, 5.86647

==> TikzScripts/Unstudied_SP_data/multiYear_Unstudied_perclogs.csv <==
0.09913, 0.10388, 0.10577, 0.10863, 0.11483, 0.11214, 0.11548, 0.11776, 0.11728, 0.11604, 0.11988, 0.11959, 0.12074, 0.12831, 0.13683, 0.14311, 0.15164
0.57527, 0.58922, 0.61726, 0.65963, 0.67065, 0.67804, 0.68443, 0.68554, 0.6786, 0.6861, 0.68648, 0.68804, 0.69009, 0.69668, 0.70155, 0.71461, 0.71612
0.71155, 0.71279, 0.70362, 0.67887, 0.67159, 0.66816, 0.66306, 0.66331, 0.66847, 0.66531, 0.66358, 0.66442, 0.66183, 0.65485, 0.64697, 0.63313, 0.62877
0.28167, 0.24839, 0.2061, 0.1679, 0.15537, 0.14526, 0.13782, 0.13118, 0.13987, 0.12421, 0.12556, 0.1193, 0.11802, 0.11031, 0.11259, 0.10277, 0.10392
0.05208, 0.05232, 0.05532, 0.03928, 0.03027, 0.02737, 0.02619, 0.02501, 0.02239, 0.02273, 0.02281, 0.01649, 0.02069, 0.02041, 0.01795, 0.01793, 0.01576
0.06251, 0.06103, 0.05565, 0.05178, 0.05054, 0.05276, 0.05276, 0.05837, 0.05589, 0.05312, 0.05767, 0.05542, 0.05202, 0.05165, 0.05767, 0.05778, 0.05518

==> TikzScripts/Unstudied_SP_data/multiYear_Unstudied_ratios.csv <==
0.38793, 0.33333, 0.33898, 0.35545, 0.34764, 0.34722, 0.34112, 0.31489, 0.28829, 0.30568, 0.31224, 0.36017, 0.38318, 0.37179, 0.38431, 0.36071, 0.36
0.27177, 0.2642, 0.2555, 0.24026, 0.23308, 0.23265, 0.2391, 0.24445, 0.24404, 0.24356, 0.23729, 0.23393, 0.23877, 0.24526, 0.24899, 0.24829, 0.24568
0.20693, 0.18984, 0.18738, 0.19428, 0.19435, 0.21066, 0.20651, 0.19754, 0.19462, 0.19342, 0.18531, 0.19252, 0.20272, 0.199, 0.19842, 0.19686, 0.1896
0.15593, 0.16732, 0.20106, 0.1745, 0.175, 0.20652, 0.07792, 0.15385, 0.09091, 0.125, 0.17188, 0.22449, 0.22, 0.25455, 0.20588, 0.16667, 0.2
0.25, 0.2381, 0.20833, 0.07692, 0.0, 0.14286, 0.0, 0.33333, 0.0, 0.0, 0.0, 0.0, 0.25, 0.14286, 0.0, 0.33333, 0.0
0.16667, 0.17021, 0.07692, 0.12903, 0.28571, 0.17647, 0.20833, 0.125, 0.2, 0.21429, 0.1875, 0.19048, 0.11111, 0.15789, 0.2, 0.18182, 0.1875

==> TikzScripts/Unstudied_SP_data/multiYear_logsizes.csv <==
5.89164, 6.09582, 6.29527, 6.49677, 6.68835, 6.72383, 6.8222, 6.89972, 6.93731, 6.94601, 7.0282, 7.07918, 7.07242, 7.21891, 7.3696, 7.47704, 7.5984
8.45191, 8.68322, 8.93919, 9.22592, 9.38614, 9.43891, 9.50867, 9.56655, 9.58163, 9.6196, 9.6493, 9.68862, 9.65227, 9.73985, 9.8146, 9.89631, 9.94659
8.79088, 8.9887, 9.14356, 9.24783, 9.35824, 9.38202, 9.42011, 9.47478, 9.52164, 9.52945, 9.55173, 9.58919, 9.53828, 9.59117, 9.63161, 9.63985, 9.67074
7.15618, 7.1452, 7.02465, 6.8773, 6.89669, 6.82655, 6.80351, 6.78106, 6.90875, 6.74641, 6.78897, 6.74993, 6.69084, 6.66441, 6.75577, 6.67203, 6.73578
4.68213, 4.8828, 5.1299, 4.86753, 4.68213, 4.60517, 4.59512, 4.61512, 4.51086, 4.56435, 4.58497, 4.2485, 4.45435, 4.49981, 4.44265, 4.47734, 4.38203
6.03309, 6.00141, 5.8861, 5.79301, 5.7589, 5.81711, 5.81413, 5.94542, 5.8861, 5.82008, 5.92959, 5.88053, 5.79909, 5.78383, 5.92693, 5.93489, 5.87774

==> TikzScripts/Unstudied_SP_data/multiYear_ratios.csv <==
0.50739, 0.4661, 0.46099, 0.47463, 0.45013, 0.46859, 0.46835, 0.44131, 0.42588, 0.44522, 0.45374, 0.46943, 0.50111, 0.48509, 0.47112, 0.46281, 0.45274
0.27405, 0.26207, 0.25126, 0.23158, 0.22625, 0.22378, 0.22897, 0.23611, 0.23929, 0.23836, 0.2346, 0.23332, 0.233, 0.23484, 0.23951, 0.23782, 0.2352
0.19465, 0.18513, 0.17979, 0.19032, 0.18759, 0.2055, 0.20038, 0.18933, 0.18627, 0.18296, 0.17613, 0.17946, 0.19312, 0.19393, 0.19203, 0.18848, 0.18156
0.14754, 0.16541, 0.20408, 0.17219, 0.168, 0.21053, 0.0641, 0.14286, 0.07843, 0.11111, 0.15385, 0.21569, 0.18868, 0.25, 0.2029, 0.16438, 0.19718
0.25, 0.22727, 0.20833, 0.07692, 0.0, 0.14286, 0.0, 0.25, 0.16667, 0.5, 0.33333, 0.25, 0.4, 0.14286, 0.0, 0.5, 0.0
0.16667, 0.17021, 0.075, 0.125, 0.27586, 0.16667, 0.2, 0.11765, 0.125, 0.21429, 0.1875, 0.18182, 0.15789, 0.10526, 0.16, 0.13636, 0.11765

==> TikzScripts/Unstudied_SP_data/multiYear_sizes.csv <==
36.2, 44.4, 54.2, 66.3, 80.3, 83.2, 91.8, 99.2, 103., 103.9, 112.8, 118.7, 117.9, 136.5, 158.7, 176.7, 199.5
468.4, 590.3, 762.5, 1015.7, 1192.2, 1256.8, 1347.6, 1427.9, 1449.6, 1505.7, 1551.1, 1613.3, 1555.7, 1698.1, 1829.9, 1985.7, 2088.1
657.4, 801.2, 935.4, 1038.2, 1159.4, 1187.3, 1233.4, 1302.7, 1365.2, 1375.9, 1406.9, 1460.6, 1388.1, 1463.5, 1523.9, 1536.5, 1584.7 
128.2, 126.8, 112.4, 97.0, 98.9, 92.2, 90.1, 88.1, 100.1, 85.1, 88.8, 85.4, 80.5, 78.4, 85.9, 79.0, 84.2
10.8, 13.2, 16.9, 13.0, 10.8, 10.0, 9.9, 10.1, 9.1, 9.6, 9.8, 7.0, 8.6, 9.0, 8.5, 8.8, 8.0
41.7, 40.4, 36.0, 32.8, 31.7, 33.6, 33.5, 38.2, 36.0, 33.7, 37.6, 35.8, 33.0, 32.5, 37.5, 37.8, 35.7

==> TikzScripts/circ_data.csv <==
1,    2,    3,    4,    5,  6
7.06731985, 9.8888814 , 9.49829741, 6.4645883 , 4.11087386, 2.63905733
0.41860465, 0.22584249, 0.16384181, 0.10909091, 0.66666667, 0.0
